Measurement of differential production cross-sections for a $Z$ boson in association with $b$-jets in 7 TeV proton-proton collisions with the ATLAS detector

Measurements of differential production cross-sections of a $Z$ boson in association with $b$-jets in $pp$ collisions at $\sqrt{s}=7$ TeV are reported. The data analysed correspond to an integrated luminosity of 4.6 fb$^{-1}$ recorded with the ATLAS detector at the Large Hadron Collider. Particle-level cross-sections are determined for events with a $Z$ boson decaying into an electron or muon pair, and containing $b$-jets. For events with at least one $b$-jet, the cross-section is presented as a function of the $Z$ boson transverse momentum and rapidity, together with the inclusive $b$-jet cross-section as a function of $b$-jet transverse momentum, rapidity and angular separations between the $b$-jet and the $Z$ boson. For events with at least two $b$-jets, the cross-section is determined as a function of the invariant mass and angular separation of the two highest transverse momentum $b$-jets, and as a function of the $Z$ boson transverse momentum and rapidity. Results are compared to leading-order and next-to-leading-order perturbative QCD calculations.

==> Metadata.txt <==
Title: Measurement of differential production cross-sections for a $Z$ boson in association with $b$-jets in 7~TeV proton-proton collisions with the ATLAS detector

Abstract: Measurements of differential production cross-sections of a $Z$ boson in association with $b$-jets in $pp$ collisions at $\sqrt{s}=7$~TeV are reported. The data analysed correspond to an integrated luminosity of 4.6~fb$^{-1}$ recorded with the ATLAS detector at the Large Hadron Collider. Particle-level cross-sections are determined for events with a $Z$ boson decaying into an electron or muon pair, and containing $b$-jets. For events with at least one $b$-jet, the cross-section is presented as a function of the $Z$ boson transverse momentum and rapidity, together with the inclusive $b$-jet cross-section as a function of $b$-jet transverse momentum, rapidity and angular separations between the $b$-jet and the $Z$ boson. For events with at least two $b$-jets, the cross-section is determined as a function of the invariant mass and angular separation of the two highest transverse momentum $b$-jets, and as a function of the $Z$ boson transverse momentum and rapidity. Results are compared to leading-order and next-to-leading-order perturbative QCD calculations.

Authors: ATLAS Collaboration

Comments: 34 pages plus author list + cover pages (57 pages total), 13 figures, 4 tables, submitted to JHEP, All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2012-15/ 

CERN-PH-EP-2014-118

